mRNA-protein assembly reduces fluctuations in a system with bursty transcription

mRNA-protein assemblies play a fundamental role in forming membraneless compartments within cells, whose functions may include activating, inhibiting, and localizing reactions. Recruitment of proteins into droplets can diminish cell to cell variability in protein abundance. However, the extent to which mRNA-protein assemblies may also buffer noise arising from transcription is not understood. Complicating study of this question is that models of kinetics typically treat this as a phase separation process, when mRNA-protein assemblies can contain as few as 2 mRNA transcripts, far below the thermodynamic thresholds for phase separation. Here, through stochastic simulations and asymptotic analysis, we quantify noise suppression by mRNA-protein assemblies as a function of gene expression kinetic parameters, and show that assemblies formed from just a handful of mRNAs effectively regulate transcript abundances and suppress fluctuations. We place particular emphasis on how this mechanism can facilitate regulated transcription by reducing noise even in the context of infrequent bursts of transcription. We investigate two biologically relevant models in which mRNA assembly acts to either "buffer" noise by storing mRNA in inert droplets, or "filter" assembled mRNAs by accelerating their decay, and quantify expression noise as a function of kinetic parameters. In either case, the most controlled expression occurs when bursts produce mRNAs close to the assembly threshold, which we find to be broadly consistent with observations of an RNP-droplet forming cyclin in multinucleate \textit{Ashbya gossypii} cells.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



